Extinguishing the FIRE: environmental quenching of satellite galaxies around Milky Way-mass hosts in simulations

The star formation and gas content of satellite galaxies around the Milky Way (MW) and Andromeda (M31) are depleted relative to more isolated galaxies in the Local Group (LG) at fixed stellar mass. We explore the environmental regulation of gas content and quenching of star formation in $z=0$ galaxies at $M*=10^{5-10}\rm{M}_{\odot}$ around 14 MW-mass hosts from the FIRE-2 simulations. Lower-mass satellites ($M*\lesssim10^7\rm{M}_{\odot}$) are mostly quiescent and higher-mass satellites ($M*\gtrsim10^8\rm{M}_{\odot}$) are mostly star-forming, with intermediate-mass satellites ($M*\approx10^{7-8}\rm{M}_{\odot}$) split roughly equally between quiescent and star-forming. Hosts with more gas in their circumgalactic medium have a higher quiescent fraction of massive satellites ($M*=10^{8-9}\rm{M}_{\odot}$). We find no significant dependence on isolated versus paired (LG-like) host environments, and the quiescent fractions of satellites around MW-mass and LMC-mass hosts from the FIRE-2 simulations are remarkably similar. Environmental effects that lead to quenching can also occur as preprocessing in low-mass groups prior to MW infall. Lower-mass satellites typically quenched before MW infall as central galaxies or rapidly during infall into a low-mass group or a MW-mass galaxy. Most intermediate- to high-mass quiescent satellites have experienced $\geq1-2$ pericentre passages ($\approx2.5-5$ Gyr) within a MW-mass halo. Most galaxies with $M*\gtrsim10^{6.5}\rm{M}_{\odot}$ did not quench before falling into a host, indicating a possible upper mass limit for isolated quenching. The simulations reproduce the average trend in the LG quiescent fraction across the full range of satellite stellar masses. Though the simulations are consistent with the SAGA survey's quiescent fraction at $M*\gtrsim10^8\rm{M}_{\odot}$, they do not generally reproduce SAGA's turnover at lower masses.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
